A Virgo Environmental Survey Tracing Ionised Gas Emission (VESTIGE) XVIII. Reconstructing the star formation history of early-type galaxies through the combination of their UV and H$\alpha$ emission

We reconstruct the SFHs of 7 massive ($M_{\star}\gtrsim 10^{10} M_{\odot}$) early-type galaxies (ETGs) in the Virgo cluster by analysing their spatially resolved stellar population (SP), including their UV and H$\alpha$ emission. As part of the VESTIGE survey, we used H$\alpha$ images to select ETGs that show no signs of ongoing star formation. We combined VESTIGE with images from Astrosat/UVIT, GALEX and CFHT from the NGVS to analyse radial spectral energy distributions (SEDs) from the FUV to the NIR. The UV emission in these galaxies is likely due to old, low mass stars in post main sequence (PMS) phases, the UV upturn. We fit the radial SEDs with novel SP models that include an old, hot stellar component of PMS stars with various temperatures and energetics. This way, we explore the main stellar parameters responsible for UV upturn stars irregardless of their evolutionary path. Standard models are not able to reproduce the galaxies' central FUV emission (SMA/$R_{eff}\lesssim1$), while the new models well characterise it through PMS stars with temperatures T$\gtrsim$25000 K. All galaxies are old (mass-weighted ages $\gtrsim10$ Gyr) and the most massive M49 and M87 are supersolar within SMA/$R_{\rm eff}\lesssim0.2$. Overall, we found flat age gradients ($\nabla$Log(Age)$\sim -0.04 - 0$ dex) and shallow metallicity gradients ($\nabla$Log(Z)$<-0.2$ dex), except for M87 ($\nabla$Log($Z_{\rm M87}$)$\simeq-0.45$ dex). Our results show that these ETGs formed with timescales $\tau\lesssim1500$ Myr, having assembled between $\sim40-90\%$ of their stellar mass at $z\sim5$. This is consistent with recent JWST observations of quiescent massive galaxies at high$-z$, which are likely the ancestors of the largest ETGs in the nearby Universe. The derived flat/shallow gradients indicate that major mergers might have contributed to the formation and evolution of these galaxies.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

